Kernel Regression with Sparse Metric Learning

Kernel regression is a popular non-parametric fitting technique. It aims at learning a function which estimates the targets for test inputs as precise as possible. Generally, the function value for a test input is estimated by a weighted average of the surrounding training examples. The weights are typically computed by a distance-based kernel function and they strongly depend on the distances between examples. In this paper, we first review the latest developments of sparse metric learning and kernel regression. Then a novel kernel regression method involving sparse metric learning, which is called kernel regression with sparse metric learning (KR$\_$SML), is proposed. The sparse kernel regression model is established by enforcing a mixed $(2,1)$-norm regularization over the metric matrix. It learns a Mahalanobis distance metric by a gradient descent procedure, which can simultaneously conduct dimensionality reduction and lead to good prediction results. Our work is the first to combine kernel regression with sparse metric learning. To verify the effectiveness of the proposed method, it is evaluated on 19 data sets for regression. Furthermore, the new method is also applied to solving practical problems of forecasting short-term traffic flows. In the end, we compare the proposed method with other three related kernel regression methods on all test data sets under two criterions. Experimental results show that the proposed method is much more competitive.

==> submission.txt <==
Paper Tittle
Kernel Regression with Sparse Metric Learning

In this paper, we review the latest developments of sparse metric learning and
kernel regression. And then we put forward a novel kernel regression method, which
involves sparse metric learning and we call it kernel regression with sparse metric
learning (KR_SML). The sparse kernel regression model is established by enforcing
a mixed (2, 1)-norm regularization over the metric matrix. It learns a Mahalanobis
distance metric by a gradient descent procedure, which can simultaneously conduct
dimensionality reduction and lead to good prediction results. Our work is the first to
combine kernel regression with sparse metric learning. To verify the effectiveness of
the new method, it is evaluated on 19 datasets for regression. Furthermore, the new
method is also applied to solving practical problems of forecasting short-term traffic
flows. In the end, we compare the proposed method with other two related kernel
regression methods on all testing datasets under two criterions. Experimental results
show that the proposed method is much more competitive.

User ID = jifs11-163
Password = WEGO7843

